An aerodynamic measurement system to improve the efficiency of wind turbine rotor blades

The wind energy sector is growing rapidly with the installation of wind turbines with long, slender blades in a diverse range of locations. To enhance the operational performance under specific wind conditions and to validate the aerodynamic design of flexible blades, it is crucial to obtain comprehensive data on the aerodynamic behaviour of the blades in the field, such as time-resolved pressure distributions, local inflow conditions and dynamic responses of the blade. However, published field measurements are scarce for large-scale rotor blades due to the complex and costly installation of the requisite measurement systems. In recent work, we developed a wireless and self-sufficient aerodynamic measurement system, named Aerosense, which is less complex and costly than conventional aerodynamic measurement systems. The Aerosense system uses Micro-Electro-Mechanical Systems (MEMS) sensors to obtain local aerodynamic pressures, blade motions, and inflow conditions. In this paper, we demonstrate the value of Aerosense in understanding the aerodynamic behaviour of rotor blades, using a 7kW wind turbine operating in the field. After a thorough calibration and correction process, we demonstrate, for example, that the pressure distribution can vary significantly during one rotation of the blade, even under stable wind conditions. These variations are found to be due to the misalignment of the wind direction with the wind turbine's rotational axis. We therefore conclude that the Aerosense measurement system is valuable for understanding the aerodynamic loading on rotor blades as well as the influence of the inflow conditions on wind turbine performance.

==> figures/images/Ideadifferential_backup.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Ideadifferential.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{430.41682686bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83252588)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Ideadifferential.pdf}}%
    \put(-0.00605734,0.18780047){\makebox(0,0)[lt]{\begin{minipage}{0.27458929\unitlength}\raggedright $U_0$\end{minipage}}}%
    \put(0.66798251,0.55997625){\color{white} \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.66798235,0.49422868){\color{white} \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.66798331,0.42826657){\color{white} \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.66798637,0.36217177){\color{white} \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.66798371,0.29612801){\color{white} \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-\end{tabular}}}}%
    \put(0.5,0.55776071){\color{white} \footnotesize \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Delta P_1$:\end{tabular}}}}%
    \put(0.5,0.4917987){\color{white} \footnotesize \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Delta P_2$:\end{tabular}}}}%
    \put(0.5,0.42583659){\color{white} \footnotesize \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Delta P_3$:\end{tabular}}}}%
    \put(0.5,0.35987453){\color{white} \footnotesize \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Delta P_4$:\end{tabular}}}}%
    \put(0.5,0.29391247){\color{white} \footnotesize \makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\Delta P_5$:\end{tabular}}}}%
  \end{picture}%
\endgroup%

